Systematically Detecting Packet Validation Vulnerabilities in Embedded Network Stacks

Embedded Network Stacks (ENS) enable low-resource devices to communicate with the outside world, facilitating the development of the Internet of Things and Cyber-Physical Systems. Some defects in ENS are thus high-severity cybersecurity vulnerabilities: they are remotely triggerable and can impact the physical world. While prior research has shed light on the characteristics of defects in many classes of software systems, no study has described the properties of ENS defects nor identified a systematic technique to expose them. The most common automated approach to detecting ENS defects is feedback-driven randomized dynamic analysis ("fuzzing"), a costly and unpredictable technique. This paper provides the first systematic characterization of cybersecurity vulnerabilities in ENS. We analyzed 61 vulnerabilities across 6 open-source ENS. Most of these ENS defects are concentrated in the transport and network layers of the network stack, require reaching different states in the network protocol, and can be triggered by only 1-2 modifications to a single packet. We therefore propose a novel systematic testing framework that focuses on the transport and network layers, uses seeds that cover a network protocol's states, and systematically modifies packet fields. We evaluated this framework on 4 ENS and replicated 12 of the 14 reported IP/TCP/UDP vulnerabilities. On recent versions of these ENSs, it discovered 7 novel defects (6 assigned CVES) during a bounded systematic test that covered all protocol states and made up to 3 modifications per packet. We found defects in 3 of the 4 ENS we tested that had not been found by prior fuzzing research. Our results suggest that fuzzing should be deferred until after systematic testing is employed.

==> archive/ASE2023-EmNetTest-reviews.txt <==
ASE2023 Paper #50 Reviews and Comments
===========================================================================
Paper #50 Systematically Detecting Packet Validation Vulnerabilities in
Embedded Network Stacks


Review #50A
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The authors observe that network stacks within embedded OSs often have
flaws and vulnerabilities due to the fact they are less visible to the
community, have a smaller user base, and are consequently much less well
tested than network stacks of major OSs (Linux, Windows, etc).

They start with a study of vulnerabilities in six ENS and determine that
most vulnerabilities stem from inadequate packet header field validation.
In fact, most of those involve only a tiny number of fields at once (1, 2, or 3).
They then build a tool, EmNetTest, that can systematically generate
packets, varying small sets of header fields. It can also do so in a
stateful manner: generate packet sequences that bring the protocol to a
particular state before applying the malformed test packet.
Their tool can then detect flaws like over-reads, buffer overflows, etc.
They report that EmNetTest can not only replicate known bugs in the corpus,
but has also found several (7) other serious bugs in commercial ENSs.

Strengths
---------
+ Paper is very clear and well written.
+ Study is thorough and reasonably convincing.
+ The tool seems to be able to replicate finding flaws discovered in the study
  plus a few more.

Weaknesses
----------
- It is not surprising that "most" flaws in protocols involve
  insufficient validation of packet header fields.  After all, 
  it is the headers and their fields that basically *define* a protocol
  and support its behavior. So I would not really qualify this
  as much of a novel insight.

- It is similarly unsurprising that a sufficiently systematic generate-and-test
  approach can find these bugs. The issue is the time needed to 
  cover a useful subspace of possibilities.

- The systematic approach demonstrates its value by detecting *some* problems.
  However, its scalability seems poor, as Table IX shows. The more complex 
  the protocol, i.e. as its behavior depends upon more fields, the time
  required to run the tool increases exponentially.  As the authors said
  in a different context, "this characteristic makes it impractical for
  developers to use during development", at least for complex protocols.

- I don't see why this needs to be restricted to "embedded" network stacks.
  What happens if you run this on the Linux network stack?  Is there something
  about "embedded" systems that makes this work that is not true of others?

Comments for authors
--------------------
General Comments:

+ Paper is very clear and well written.
+ Study is thorough and reasonably convincing.
+ The tool seems to be able to replicate finding flaws discovered in the study
  plus a few more.

- It is not surprising that "most" flaws in protocols involve
  insufficient validation of packet header fields.  After all, 
  it is the headers and their fields that basically *define* a protocol
  and support its behavior. So I would not really qualify this
  as much of a novel insight.

- It is similarly unsurprising that a sufficiently systematic generate-and-test
  approach can find these bugs. The issue is the time needed to 
  cover a useful subspace of possibilities.

- The systematic approach demonstrates its value by detecting *some* problems.
  However, its scalability seems poor, as Table IX shows. The more complex 
  the protocol, i.e. as its behavior depends upon more fields, the time
  required to run the tool increases exponentially.  As the authors said
  in a different context, "this characteristic makes it impractical for
  developers to use during development", at least for complex protocols.

- I don't see why this needs to be restricted to "embedded" network stacks.
  What happens if you run this on the Linux network stack?  Is there something
  about "embedded" systems that makes this work that is not true of others?

Specific Comments:

- [p.1, para 3] I never got what "guarantees" your tool provides.  E.g. if you run it
  with Stride > 1, can you guarantee you will still find all of this type of error?

- [p.3, Sec III, para 2] Your critique of Interworking Labs's tool is economic and
  not technical. IMO, this does not belong in a technical paper. If the proprietary
  nature means you don't know how their tool works, then just say that. There 
  are many software artifacts that cost $$$ in the world and if the research 
  community rules them out of the intellectual discussion on that basis, it will
  tend to decrease the relevance of the community to industry and the real world.

- [p.3, Sec III, para 3] I would just say here that formal methods as used typically
   address correctness issues that your own technique cannot, and vice versa.
   It is certainly possible to consider using formal methods to verify packet
   header code.

- [p.6, footnote] I *think* you mean "unvalidated" here, rather than "invalidated".


- [p.9, Sec VII.E] You don't discuss this rather poor scaling performance and
   its potential consquences for future use of your approach.  Do you see this
  as problematic? Something to be improved? Perhaps indicating a need to use
  complementary validation approaches in some cases?



Review #50B
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
This paper introduces an approach to fuzz network stacks developed in C/C++ for embedded systems either
as part of an operating system or as stand alone libraries.
The approach has been evaluated on the network stacks of FreeRTOS, Contiki-ng and lwIP and picoTCP and is able to 
find 12 known vulnerabilities and 7 new vulnerabilities. 
The approach is compared to other fuzzer which cannot find vulnerabilities present in the most recent version of contiki-ng.
Another contribution is a dataset of 12 recreated vulnerabilities and 7 new vulnerabilities.
There is also an improvement of PacketDrill that is used in the framework.
The authors also characterize vulnerabilities affecting network stacks.

Strengths
---------
+ approaches which fills the gap of testing for 'invalid packets'
+ finds new vulnerabilities and responsible disclosure
+ creates dataset
+ details about the implementation
+ characterization of vulnerabilities in network stacks
+ data/tool publicly available

Weaknesses
----------
- no discussion on standard defense mechanisms and why they are not used on embedded devices
- why focus on embedded systems only?
- weak comparison with other fuzzers

Comments for authors
--------------------
As mentioned by the authors, there are existing fuzzers to test network stacks. However, it seems that none of the 
existing approaches test for invalid network packets. This paper fills this gap and provides a framework to
generate such packets in a network stream to trigger vulnerabilities that would probably not be found by more generic
fuzzing approaches.

The approach was able to identify new vulnerabilities and the authors reported them using a responsible disclosure.
The authors used this set of vulnerabilities they discovered and a set of vulnerabilities they recreated from publicly
known information to create a dataset of 19 vulnerabilities which could help other researchers to evaluate their approaches.
It is often hard to find such datasets, so this is a good contribution to the community.

The authors also put some efforts to detail how they implemented their solution. For instance, they describe how 
they customized the implementation of ASAN which is very useful for other researchers to reproduce the work in case
the tool is not available.

The authors provide a detailed analysis of vulnerabilities targeting embedded network stacks. Since these stacks are 
programmed in C/C++ it is of no surprise that the most common vulnerabilities found are memory corruption vulnerabilities 
as the authors have shown.

The authors shared the dataset / tool / framework which is quite helpful for reproducibility of their work.

The authors did not discuss the 'obvious' security mitigation techniques that could be put in place to prevent
the exploitation of vulnerabilities that have been identified in the network stack. For instance, is the NX bit to prevent
code execution on the stack activated in embedded devices? Why? Why not? Would this prevent the exploitation of vulnerabilities?
What about ASLR which randomizes the address space? Is that something that might be interesting to implement for embedded systems?
Would that prevent exploitation? I only list 2 mitigations techniques, but there are more. Also, the authors should discuss
the programming languages. For instance, would Rust be a interesting language to develop network stacks in the future to prevent
such vulnerabilities?

The authors focus the study on embedded systems. However, their approach is generic in the sense that it seems that it could also test
network stacks of other operating systems such as Linux. The authors should at least describe if this is possible and
why this has not been done. Are the mitigation techniques deployed on Linux hard to bypass with vulnerabilities in
the network stack? Is it harder to find bugs because the networking code on Linux has been more scrutinized?

The comparison with other fuzzers is quite limited and does not follow the guidelines described in [evalfuzz], where it is shown that the experiment time can lead to the wrong observation. One example that is mentioned in [evalfuzz] is the comparison between AFL and AFL++. At first it seems that AFL++ is better in terms of number of crashes (for the first 24 hours), but after that AFL is better. Furthermore, how many times do the authors repeat the fuzzing experiments?

[evalfuzz] KLEES, George, RUEF, Andrew, COOPER, Benji, et al. Evaluating fuzz testing. In : Proceedings of the 2018 ACM SIGSAC conference on computer and communications security. 2018. p. 2123-2138.

Minor comments:

p2: add names of operating systems and libraries
p4: 40different -> 40 different
p4: However, the vulnerability -> The vulnerability
p4: is of NET_BIOS -> is NET_BIOS
p4: flags fields indicates -> flags indicate
p5: 40different -> 40 different
p5: 15protocols -> 15 protocols
p5: "why these CVEs escaped" -> which CVEs?
p5: add % in Tables IV, V and VI
Fig3: colors might not work well if printed in b&w



Review #50C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper addresses the problem of detecting packet validation vulnerabilities in Embedded Network Stacks (ENS), which are software components that enable communication in embedded systems. To this end, the paper analyzes security defects in 6 ENS projects and identifies several vulnerability patterns shared by many of these defects. It then defines EmNetTest, which is a testing technique that exploits these patterns to generate test cases for ENS. The results with 4 ENS show that EmNetTest is more effective than fuzzing.

Strengths
---------
- Interesting analysis of known vulnerabilities in ENS  
- comprehensive study, including the analysis of vulnerabilities, the design of a testing techniques and its experimentation

Weaknesses
----------
- Lack of comparison to static analysis   
- The main contribution about EmNetTest seems to be on the implementation  
- Bias in RQ4

Comments for authors
--------------------
The analysis of known vulnerabilities in ENS is well conducted and interesting.  This is the part of the paper I appreciated the most.

The need of an ad-hoc approach to address these vulnerabilities and the scientific relevance of the test generation techniques are less evident. On one hand, the paper clearly shows that the stacks in ENS work differently than the same stacks in similar components. On the other hand, the actual defects that have been found seem to belong to well-known categories, such as the lack of a validation about the length or content of a given field. Why can’t static analysis be used to address them? The introduction claims that static analysis requires to be tuned, but the test case generation technique proposed in this paper has also been fine tuned to the characteristics of these vulnerabilities. Why not adapting static analysis?  
Another point is the kind of contribution required to address the categorised vulnerabilities with testing. To a good extent, the contribution seems to be on the implementation side, to be able to construct the right packets. What’s new conceptually in the test case generation approach? I had hard time identifying such a scientific contribution.

The projects used to assess EmNetTest are recent versions of the same projects used to derive the vulnerability patterns. This is a potential source of bias. To demonstrate the effectiveness of test generation, ENS systems that have not considered in the initial study should be used instead.

Some vulnerability triggering patterns are found to be dependent on specific values, but the paper does not describe how such a dependence on specific value has been checked.



Review #50D
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper focuses on vulnerabilities in embedded network stacks (ENS). The authors discuss some vulnerabilities and present a systematic testing framework that focuses on the transport and network layers, uses seeds that cover a network protocol, and systematically modifies packet fields. An experimental study explored a set of ENS, and results are discussed, comparing the proposed framework with the fuzzing technique.

Strengths
---------
- Vulnerabilities in software systems are a hot topic for software systems;

Weaknesses
----------
- The article lacks relevance or alignment with the event's theme or context;

- The proposed test framework is presented in a superficial way;

Comments for authors
--------------------
The problems of vulnerabilities in software systems are a constant concern and are increasingly exploited. In this sense, the theme and the results are interesting.
On the other hand, I missed a better contextualization of software engineering, particularly the software testing proposal for the presented problem.

The authors present a systematized test framework to explore the vulnerability problem in ENS. As presented, it is unclear what testing techniques and testing level are considered in their approach. Furthermore, it was not discussed how the oracle problem is handled for this system domain.

In the proposal, the authors suggest the use of mutation in packages. The mutation is a very widespread and well-known testing technique. However, there is no detail to be sure that the mutation is done systematically as suggested by the mutation test.

In the Introduction, the authors claim that “Several studies [22]–[24] show that defect patterns recur in software”. However, just three papers are selected to support this claim. In the same way, it is not clear why “fuzzing” is the best approach to be compared with the proposed framework. This aspect is presented in the Discussion Section: “  Fuzzing is the most successful technique for detecting vulnerabilities.” However, evidence for this affirmation is not given.


In regards to the experimental study, the authors did not provide evidence to support that the chosen repository is the most representative for this study and comparison. 

The article is challenging to read as it contains several acronyms and terms that are not commonly used in software engineering, without providing proper explanations for them (for instance, CVE)

 Additionally, it would be beneficial if the authors could provide a clearer context for the vulnerabilities presented in the paper by relating them to vulnerabilities classified by reputable foundations such as OWASP (Open Web Application Security Project).



Review #50E
===========================================================================

Metareview
----------
Dear authors, Thank you very much for submitting your work to ASE 2023. The reviewers acknowledge the significance and potential impact of the paper's contribution, and therefore, they agree to accept this paper. The reviewers understand that there are several areas for improvement that can be addressed in the camera-ready version. Therefore, we encourage the authors to consider all the comments while preparing the final version carefully.

Recommendation
--------------
A. Accept

